Introducing the Condor Array Telescope: IV. A possible nova super-remnant surrounding the putative recurrent nova KT Eridani

Just 10 recurrent novae (RNe) - which erupt repeatedly on timescales shorter than one century - are known in our Galaxy. The most extreme RN known (located in the Andromeda galaxy), M31N 2008-12a, undergoes a nova eruption every year, and is surrounded by a vast nova "super-remnant", 134 pc in extent. Simulations predict that all RNe should be surrounded by similar vast shells, but previous searches have failed to detect them. KT Eri has recently been suggested to be a RN, and we have used the Condor Array Telescope to image its environs through multiple narrowband filters. We report the existence of a large ($\sim$ 50 pc diameter), H$\,\alpha$-bright shell centered on KT Eri, exactly as predicted. This strongly supports the claim that KT Eri is the 11th Galactic recurrent nova, and only the second nova known to be surrounded by a super-remnant. SALT spectra of the super-remnant demonstrate that its velocity width is consistent with that of M31-2008-12a.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
